Monolithically 3D nano-printed mm-scale lens actuator for dynamic focus control in optical systems

Three-dimensional (3D) nano-printing via two-photon polymerization offers unparalleled design flexibility and precision, thereby enabling rapid prototyping of advanced micro-optical elements and systems, including hybrid achromats, diffractive and flat optics, millimeter-sized lenses, fiber-optic sensor heads, and photonic waveguides. These elements have found important applications in endomicroscopy and biomedical imaging. The potential of this versatile tool for monolithic manufacturing of dynamic micro-opto-electro-mechanical systems (MOEMS), however, has not yet been sufficiently explored. This work introduces a 3D nano-printed lens actuator with a large optical aperture, optimized for remote focusing in miniaturized imaging systems. The device integrates ortho-planar linear motion springs, a self-aligned sintered micro-magnet, and a monolithic lens, actuated by dual micro-coils for uniaxial motion. The use of 3D nano-printing allows complete design freedom for the integrated optical lens, while the monolithic fabrication ensures inherent alignment of the lens with the mechanical elements. With a lens diameter of 1.4 mm and a compact footprint of 5.74 mm, it achieves high mechanical robustness at resonant frequencies exceeding 300 Hz while still providing large a displacement range of 200 um (+- 100 um). A comprehensive analysis of optical and mechanical performance, including the effects of coil temperature and polymer viscoelasticity, demonstrates its advantages over conventional MEMS actuators, showcasing its potential for next-generation imaging applications.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

